Measurement of charged-particle event shape variables in sqrt(s) = 7 TeV proton-proton interactions with the ATLAS detector

The measurement of charged-particle event shape variables is presented in inclusive inelastic pp collisions at a center-of-mass energy of 7 TeV using the ATLAS detector at the LHC. The observables studied are the transverse thrust, thrust minor and transverse sphericity, each defined using the final-state charged particles' momentum components perpendicular to the beam direction. Events with at least six charged particles are selected by a minimum-bias trigger. In addition to the differential distributions, the evolution of each event shape variable as a function of the leading charged particle transverse momentum, charged particle multiplicity and summed transverse momentum is presented. Predictions from several Monte Carlo models show significant deviations from data.

==> metadata.txt <==
Title: Measurement of  charged-particle event shape variables in inclusive 
  7 TeV proton--proton interactions with the ATLAS detector

Abstract: 
The measurement of charged-particle event shape variables is presented in 
inclusive inelastic pp collisions at a center-of-mass energy 
of 7 TeV using the ATLAS detector at the LHC. 
The observables studied are the 
transverse thrust, thrust minor and transverse sphericity, each defined 
using the final-state charged particles' momentum components perpendicular to the beam direction.
Events with at least six charged particles are selected by a minimum-bias trigger.
In addition to the differential distributions, the evolution of each event shape variable as a function
of the leading charged particle transverse momentum, charged particle multiplicity and summed transverse momentum is presented. 
Predictions from several Monte Carlo models show significant deviations from data.

Comments: 14 pages plus author list (27 pages total), 6 figures, 2 tables, submitted to PRD
